Supersymmetric explanation of the muon g-2 anomaly with and without stable neutralino

In this paper we explore the possibility of explaining the muon $g-2$ anomaly in various types of supersymmetric extensions of the Standard Model. In particular, we investigate and compare the phenomenological constraints in the MSSM with stable neutralino and the other types of scenarios where the neutralino is unstable. For the latter case we study the Gauge Mediated SUSY Breaking (GMSB) scenario with very light gravitino and the $UDD$-type R-Parity Violating (RPV) scenario. In the MSSM with stable neutralino, the parameter region favoured by the $(g-2)_\mu$ is strongly constrained by the neutralino relic abundance and the dark matter direct detection experiments, as well as by the LHC searches in the lepton plus missing transverse energy channel. On the other hand, the scenarios without stable neutralino are free from the dark matter constraints, while the LHC constraints depend strongly on the decay of the neutralino. We find that in GMSB the entire parameter region favoured by the muon $g-2$ is already excluded if the Next Lightest SUSY Particle (NLSP) is the neutralino, while some regions are still allowed if the NLSP is stau. In the RPV scenario, the LHC constraints are much weaker than the other scenarios and a wide region of the parameter space is still open for the muon $g-2$.

==> susy-gmin2-refs.txt <==
@article{Endo:2021zal,
    author = "Endo, Motoi and Hamaguchi, Koichi and Iwamoto, Sho and Kitahara, Teppei",
    title = "{Supersymmetric Interpretation of the Muon $g-2$ Anomaly}",
    eprint = "2104.03217",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IPMU21-0027, KEK-TH-2319",
    month = "4",
    year = "2021"
}

@misc{iwamoto2021winohiggsino,
      title={Wino-Higgsino dark matter in the MSSM from the $g-2$ anomaly}, 
      author={Sho Iwamoto and Tsutomu T. Yanagida and Norimi Yokozaki},
      year={2021},
      eprint={2104.03223},
      archivePrefix={arXiv},
      primaryClass={hep-ph}
}


@article{Gu:2021mjd,
    author = "Gu, Yuchao and Liu, Ning and Su, Liangliang and Wang, Daohan",
    title = "{Heavy Bino and Slepton for Muon g-2 Anomaly}",
    eprint = "2104.03239",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{VanBeekveld:2021tgn,
    author = "Van Beekveld, Melissa and Beenakker, Wim and Schutten, Marrit and De Wit, Jeremy",
    title = "{Dark matter, fine-tuning and $(g-2)_{\mu}$ in the pMSSM}",
    eprint = "2104.03245",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Yin:2021mls,
    author = "Yin, Wen",
    title = "{Muon $g-2$ Anomaly in Anomaly Mediation}",
    eprint = "2104.03259",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@misc{wang2021gutscale,
      title={GUT-scale constrained SUSY in light of E989 muon g-2 measurement}, 
      author={Fei Wang and Lei Wu and Yang Xiao and Jin Min Yang and Yang Zhang},
      year={2021},
      eprint={2104.03262},
      archivePrefix={arXiv},
      primaryClass={hep-ph}
}


@article{Abdughani:2021pdc,
    author = "Abdughani, Murat and Fan, Yi-Zhong and Feng, Lei and Sming Tsai, Yue-Lin and Wu, Lei and Yuan, Qiang",
    title = "{A common origin of muon g-2 anomaly, Galaxy Center GeV excess and AMS-02 anti-proton excess in the NMSSM}",
    eprint = "2104.03274",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Cao:2021tuh,
    author = "Cao, Junjie and Lian, Jingwei and Pan, Yusi and Zhang, Di and Zhu, Pengxuan",
    title = "{Imporved $(g-2)_\mu$ Measurement and Singlino dark matter in the general NMSSM}",
    eprint = "2104.03284",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Chakraborti:2021dli,
    author = "Chakraborti, Manimala and Heinemeyer, Sven and Saha, Ipsita",
    title = "{The new \textquotedblleft{}MUON G-2\textquotedblright{} result and supersymmetry}",
    eprint = "2104.03287",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IFT-UAM/CSIC-21-033",
    doi = "10.1140/epjc/s10052-021-09900-4",
    journal = "Eur. Phys. J. C",
    volume = "81",
    number = "12",
    pages = "1114",
    year = "2021"
}

@article{Ibe:2021cvf,
    author = "Ibe, Masahiro and Kobayashi, Shin and Nakayama, Yuhei and Shirai, Satoshi",
    title = "{Muon $g-2$ in Gauge Mediation without SUSY CP Problem}",
    eprint = "2104.03289",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IPMU21-0025",
    month = "4",
    year = "2021"
}

@article{Cox:2021gqq,
    author = "Cox, Peter and Han, Chengcheng and Yanagida, Tsutomu T.",
    title = "{Muon $g-2$ and Co-annihilating Dark Matter in the MSSM}",
    eprint = "2104.03290",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Han:2021ify,
    author = "Han, Chengcheng",
    title = "{Muon g-2 and CP violation in MSSM}",
    eprint = "2104.03292",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Heinemeyer:2021zpc,
    author = "Heinemeyer, Sven and Kpatcha, Essodjolo and Lara, I\~naki and L\'opez-Fogliani, Daniel E. and Mu\~noz, Carlos and Nagata, Natsumi",
    title = "{The new $(g-2)_\mu$ result and the $\mu\nu$SSM}",
    eprint = "2104.03294",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Baum:2021qzx,
    author = "Baum, Sebastian and Carena, Marcela and Shah, Nausheen R. and Wagner, Carlos E. M.",
    title = "{The Tiny (g-2) Muon Wobble from Small-$\mu$ Supersymmetry}",
    eprint = "2104.03302",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "EFI-21-3, FERMILAB-PUB-21-184-T, WSU-HEP-2101",
    month = "4",
    year = "2021"
}

@article{Zhang:2021gun,
    author = "Zhang, Hai-Bin and Liu, Chang-Xin and Yang, Jin-Lei and Feng, Tai-Fu",
    title = "{Muon anomalous magnetic dipole moment in the $\mu\nu$SSM}",
    eprint = "2104.03489",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Ahmed:2021htr,
    author = "Ahmed, Waqas and Khan, Imtiaz and Li, Jinmian and Li, Tianjun and Raza, Shabbar and Zhang, Wenxing",
    title = "{The Natural Explanation of the Muon Anomalous Magnetic Moment via the Electroweak Supersymmetry from the GmSUGRA in the MSSM}",
    eprint = "2104.03491",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Athron:2021iuf,
    author = {Athron, Peter and Bal\'azs, Csaba and Jacob, Douglas Hj and Kotlarski, Wojciech and St\"ockinger, Dominik and St\"ockinger-Kim, Hyejung},
    title = "{New physics explanations of $a_\mu$ in light of the FNAL muon $g-2$ measurement}",
    eprint = "2104.03691",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "4",
    year = "2021"
}

@article{Aboubrahim:2021xfi,
    author = "Aboubrahim, Amin and Klasen, Michael and Nath, Pran",
    title = "{What the Fermilab muon $g-$2 experiment tells us about discovering supersymmetry at high luminosity and high energy upgrades to the LHC}",
    eprint = "2104.03839",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "MS-TP-21-10",
    doi = "10.1103/PhysRevD.104.035039",
    journal = "Phys. Rev. D",
    volume = "104",
    number = "3",
    pages = "035039",
    year = "2021"
}

@article{Chakraborti:2021bmv,
    author = "Chakraborti, Manimala and Roszkowski, Leszek and Trojanowski, Sebastian",
    title = "{GUT-constrained supersymmetry and dark matter in light of the new $(g-2)_\mu$ determination}",
    eprint = "2104.04458",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP05(2021)252",
    journal = "JHEP",
    volume = "05",
    pages = "252",
    year = "2021"
}

@article{Baer:2021aax,
    author = "Baer, Howard and Barger, Vernon and Serce, Hasan",
    title = "{Anomalous muon magnetic moment, supersymmetry, naturalness, LHC search limits and the landscape}",
    eprint = "2104.07597",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "OU-HEP-210415",
    doi = "10.1016/j.physletb.2021.136480",
    journal = "Phys. Lett. B",
    volume = "820",
    pages = "136480",
    year = "2021"
}

@article{Altmannshofer:2021hfu,
    author = "Altmannshofer, Wolfgang and Gadam, Sri Aditya and Gori, Stefania and Hamer, Nick",
    title = "{Explaining $(g-2)_{\mu}$ with Multi-TeV Sleptons}",
    eprint = "2104.08293",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP07(2021)118",
    month = "4",
    year = "2021"
}

@inproceedings{Chakraborti:2021squ,
    author = "Chakraborti, Manimala and Heinemeyer, Sven and Saha, Ipsita",
    title = "{Improved $(g-2)_\mu$ Measurements and Supersymmetry : Implications for $e^+e^-$ colliders}",
    booktitle = "{International Workshop on Future Linear Colliders}",
    eprint = "2105.06408",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IFT--UAM/CSIC--21-053",
    month = "5",
    year = "2021"
}

@article{Zheng:2021wnu,
    author = "Zheng, Min-Di and Zhang, Hong-Hao",
    title = "{Studying the $b\rightarrow s \ell^+\ell^-$ anomalies and $(g-2)_{\mu}$ in $R$-parity violating MSSM framework with the inverse seesaw mechanism}",
    eprint = "2105.06954",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1103/PhysRevD.104.115023",
    journal = "Phys. Rev. D",
    volume = "104",
    number = "11",
    pages = "115023",
    year = "2021"
}

@article{Jeong:2021qey,
    author = "Jeong, Kwang Sik and Kawamura, Junichiro and Park, Chan Beom",
    title = "{Mixed modulus and anomaly mediation in light of the muon g \ensuremath{-} 2 anomaly}",
    eprint = "2106.04238",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "PNUTP-21-A13, CTPU-PTC-21-25",
    doi = "10.1007/JHEP10(2021)064",
    journal = "JHEP",
    volume = "10",
    pages = "064",
    year = "2021"
}

@article{Li:2021pnt,
    author = "Li, Zhuang and Liu, Guo-Li and Wang, Fei and Yang, Jin Min and Zhang, Yang",
    title = "{Gluino-SUGRA scenarios in light of FNAL muon g \textendash{} 2 anomaly}",
    eprint = "2106.04466",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP12(2021)219",
    journal = "JHEP",
    volume = "12",
    pages = "219",
    year = "2021"
}

@article{BhupalDev:2021ipu,
    author = "Bhupal Dev, P. S. and Soni, Amarjit and Xu, Fang",
    title = "{Hints of Natural Supersymmetry in Flavor Anomalies?}",
    eprint = "2106.15647",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "6",
    year = "2021"
}

@article{Kim:2021suj,
    author = "Kim, Jong Soo and Lopez-Fogliani, Daniel E. and Perez, Andres D. and de Austri, Roberto Ruiz",
    title = "{The new (g\ensuremath{-}2)\ensuremath{\mu} and right-handed sneutrino dark matter}",
    eprint = "2107.02285",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.nuclphysb.2021.115637",
    journal = "Nucl. Phys. B",
    volume = "974",
    pages = "115637",
    year = "2022"
}

@article{Ellis:2021zmg,
    author = "Ellis, John and Evans, Jason L. and Nagata, Natsumi and Nanopoulos, Dimitri V. and Olive, Keith A.",
    title = "{Flipped ${g_\mu - 2}$}",
    eprint = "2107.03025",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "KCL-PH-TH/2021-46,CERN-TH-2021-099, ACT-1-21, MI-HET-751,
  UMN-TH-4018/21, FTPI-MINN-21/11",
    doi = "10.1140/epjc/s10052-021-09829-8",
    journal = "Eur. Phys. J. C",
    volume = "81",
    number = "12",
    pages = "1079",
    year = "2021"
}

@article{Zhao:2021eaa,
    author = "Zhao, Shu-Min and Su, Lu-Hao and Dong, Xing-Xing and Wang, Tong-Tong and Feng, Tai-Fu",
    title = "{Study muon g-2 at two-loop level in the $U(1)_X$SSM}",
    eprint = "2107.03571",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "7",
    year = "2021"
}

@article{Frank:2021nkq,
    author = {Frank, Mariana and Hi\c{c}y\i{}lmaz, Ya\c{s}ar and Mondal, Subhadeep and \"Ozdal, \"Ozer and \"Un, Cem Salih},
    title = "{Electron and muon magnetic moments and implications for dark matter and model characterisation in non-universal U(1)' supersymmetric models}",
    eprint = "2107.04116",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP10(2021)063",
    journal = "JHEP",
    volume = "10",
    pages = "063",
    year = "2021"
}

@article{Shafi:2021jcg,
    author = {Shafi, Qaisar and \"Un, Cem Salih},
    title = "{Sparticle Spectroscopy at LHC-Run3 and LSP Dark Matter in light of Muon g-2}",
    eprint = "2107.04563",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "7",
    year = "2021"
}

@article{Li:2021koa,
    author = "Li, Song and Xiao, Yang and Yang, Jin Min",
    title = "{Can electron and muon $g-2$ anomalies be jointly explained in SUSY?}",
    eprint = "2107.04962",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "7",
    year = "2021"
}

@article{Aranda:2021eyn,
    author = "Aranda, Alfredo and de Anda, Francisco J. and Morais, Ant\'onio P. and Pasechnik, Roman",
    title = "{Sculpting the Standard Model from low-scale Gauge-Higgs-Matter $E_8$ Grand Unification in ten dimensions}",
    eprint = "2107.05495",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "7",
    year = "2021"
}

@inproceedings{Aboubrahim:2021ily,
    author = "Aboubrahim, Amin and Klasen, Michael and Nath, Pran and Syed, Raza M.",
    title = "{Future searches for SUSY at the LHC post Fermilab $(g-2)_\mu$}",
    eprint = "2107.06021",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "7",
    year = "2021"
}

@article{Nakai:2021mha,
    author = "Nakai, Yuichiro and Reece, Matthew and Suzuki, Motoo",
    title = "{Supersymmetric alignment models for (g \ensuremath{-} 2)$_{μ}$}",
    eprint = "2107.10268",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP10(2021)068",
    journal = "JHEP",
    volume = "10",
    pages = "068",
    year = "2021"
}

@article{Li:2021cte,
    author = "Li, Tianjun and Maxin, James A. and Nanopoulos, Dimitri V.",
    title = "{Spinning no-scale ${\mathcal {F}}$-SU(5) in the right direction}",
    eprint = "2107.12843",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "ACT-02-21, MI-HET-753",
    doi = "10.1140/epjc/s10052-021-09835-w",
    journal = "Eur. Phys. J. C",
    volume = "81",
    number = "12",
    pages = "1059",
    year = "2021"
}

@article{Li:2021xmw,
    author = "Li, Song and Xiao, Yang and Yang, Jin Min",
    title = "{Constraining CP-phases in SUSY: An interplay of muon/electron g \ensuremath{-} 2 and electron EDM}",
    eprint = "2108.00359",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1016/j.nuclphysb.2021.115629",
    journal = "Nucl. Phys. B",
    volume = "974",
    pages = "115629",
    year = "2022"
}

@article{Lamborn:2021snt,
    author = "Lamborn, Joseph L. and Li, Tianjun and Maxin, James A. and Nanopoulos, Dimitri V.",
    title = "{Resolving the (g \ensuremath{-} 2)$_{μ}$ discrepancy with $ \mathcal{F} $\textendash{}SU(5) intersecting D-branes}",
    eprint = "2108.08084",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "ACT-03-21, MI-HET-764",
    doi = "10.1007/JHEP11(2021)081",
    journal = "JHEP",
    volume = "11",
    pages = "081",
    year = "2021"
}

article{Fischer:2021sqw,
    author = "Fischer, Oliver and others",
    title = "{Unveiling Hidden Physics at the LHC}",
    eprint = "2109.06065",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "9",
    year = "2021"
}

@article{Forster:2021vyz,
    author = "Forster, Adam K. and King, Stephen F.",
    title = "{Muon g-2, Dark Matter and the Higgs mass in No-Scale Supergravity}",
    eprint = "2109.10802",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "9",
    year = "2021"
}

@article{Ke:2021kgy,
    author = "Ke, Wenqi and Slavich, Pietro",
    title = "{Higgs-mass constraints on a supersymmetric solution of the muon g-2 anomaly}",
    eprint = "2109.15277",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "9",
    year = "2021"
}


@article{Ellis:2021vpp,
    author = "Ellis, John and Evans, Jason L. and Nagata, Natsumi and Nanopoulos, Dimitri V. and Olive, Keith A.",
    title = "{Flipped SU(5) GUT phenomenology: proton decay and $\mathbf {g_\mu - 2}$}",
    eprint = "2110.06833",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "KCL-PH-TH/2021-76, CERN-TH-2021-154, ACT-4-21, MI-HET-765,
  UMN-TH-4105/21, FTPI-MINN-21/22",
    doi = "10.1140/epjc/s10052-021-09896-x",
    journal = "Eur. Phys. J. C",
    volume = "81",
    number = "12",
    pages = "1109",
    year = "2021"
}

@inproceedings{Athron:2021dzk,
    author = {Athron, Peter and Bal\'azs, Csaba and Jacob, Douglas and Kotlarski, Wojciech and St\"ockinger, Dominik and St\"ockinger-Kim, Hyejung},
    title = "{Simple BSM explanations of $a_\mu$ in light of the FNAL muon $g-2$ measurement}",
    booktitle = "{European Physical Society Conference on High Energy Physics 2021}",
    eprint = "2110.07156",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "10",
    year = "2021"
}

@inproceedings{Chakraborti:2021ynm,
    author = "Chakraborti, Manimala and Heinemeyer, Sven and Saha, Ipsita",
    title = "{SUSY in the light of the new ''MUON G-2'' Result}",
    booktitle = "{European Physical Society Conference on High Energy Physics 2021}",
    eprint = "2111.00322",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "10",
    year = "2021"
}



@article{Chakraborti:2021mbr,
    author = "Chakraborti, Manimala and Heinemeyer, Sven and Saha, Ipsita and Schappacher, Christian",
    title = "{$(g-2)_\mu$ and SUSY Dark Matter: Direct Detection and Collider Search Complementarity}",
    eprint = "2112.01389",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IFT-UAM/CSIC-21-138, IPMU21-0083",
    month = "12",
    year = "2021"
}

@article{Ali:2021kxa,
    author = "Ali, Md. Isha and Chakraborti, Manimala and Chattopadhyay, Utpal and Mukherjee, Samadrita",
    title = "{Muon and Electron $(g-2)$ Anomalies with Non-Holomorphic Interactions in MSSM}",
    eprint = "2112.09867",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "12",
    year = "2021"
}

@article{Wang:2022rfd,
    author = "Wang, Fei and Wang, Wenyu and Yang, Jin Min and Zhang, Yang and Zhu, Bin",
    title = "{Low energy supersymmetry confronted with current experiments: an overview}",
    eprint = "2201.00156",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    month = "1",
    year = "2022"
}

@inproceedings{Chakraborti:2022sbj,
    author = "Chakraborti, Manimala and Heinemeyer, Sven and Saha, Ipsita",
    title = "{SUSY Dark Matter Direct Detection Prospects based on $(g-2)_\mu$}",
    booktitle = "{20th Lomonosov Conference on Elementary Particle Physics}",
    eprint = "2201.03390",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "IFT-UAM/CSIC-22-001",
    month = "1",
    year = "2022"
}


